Threshold production of unstable top

We develop a systematic approach to describe the finite lifetime effects in the threshold production of top quark-antiquark pairs. It is based on the nonrelativistic effective field theory with an additional scale rho^(1/2) m_t characterizing the dynamics of the top-quark decay, which involves a new expansion parameter rho=1-m_W/m_t. Our method naturally resolves the problem of spurious divergences in the analysis of the unstable top production. Within this framework we compute the next-to-leading nonresonant contribution to the total cross section of the top quark-antiquark threshold production in electron-positron annihilation through high-order expansion in rho and confirm the recently obtained result. We extend the analysis to the next-to-next-to-leading O(alpha_s) nonresonant contribution which is derived in the leading order in rho. The dominant nonresonant contribution to the top-antitop threshold production in hadronic collisions is also obtained.

==> fn.txt <==
faVV = 
	+ ( 1 )
	+ r^1 * ( -7/40 )
	+ r^2 * ( 3203/13440 )
	+ r^3 * ( 72011/322560 )
	+ r^4 * ( 44235809/340623360 )
	+ r^5 * ( 627344723/21254897664 )
	+ r^6 * ( -215945054519/5101175439360 )
	+ r^7 * ( -151806502035107/2081279579258880 )
	+ r^8 * ( -510110548309566713/7592507905136394240 )
	+ r^9 * ( -1039686484503157657/26031455674753351680 )
	+ r^10 * ( -318600990152027778589/40234217890898780356608 )
	+ r^11 * ( 56400160755919837056781/3448647247791324030566400 )
	+ r^12 * ( 285588636391060684854037/10486384391474071260364800 );

faVA = 
	+ r^1 * ( -1/10 )
	+ r^2 * ( -7/240 )
	+ r^3 * ( 1297/241920 )
	+ r^4 * ( 1232059/63866880 )
	+ r^5 * ( 1510654799/79705866240 )
	+ r^6 * ( 21087098941/1912940789760 )
	+ r^7 * ( 12414768281/8347377991680 )
	+ r^8 * ( -43518945201377/7821951825346560 )
	+ r^9 * ( -1154403209646858419/136665142292455096320 )
	+ r^10 * ( -568091173604998893803/75439158545435213168640 )
	+ r^11 * ( -11303795763837275089681/2586485435843493022924800 )
	+ r^12 * ( -334241818660950166152959/434529553221706827851366400 );

faAA = 
	+ r^1 * ( -2/15 )
	+ r^2 * ( -8/315 )
	+ r^3 * ( 649/60480 )
	+ r^4 * ( 182549/7983360 )
	+ r^5 * ( 36624907/1811496960 )
	+ r^6 * ( 1247040271/119558799360 )
	+ r^7 * ( -14702261713/390239921111040 )
	+ r^8 * ( -4438973054729/622200713379840 )
	+ r^9 * ( -324125825103466649/34166285573113774080 )
	+ r^10 * ( -18507452831228523133/2357473704544850411520 )
	+ r^11 * ( -18534348158688495474919/4526349512726112790118400 )
	+ r^12 * ( -75295867940848171009/408392437238446266777600 );

fb = 
	+ r^2 * ( -1/140 )
	+ r^3 * ( -17/2016 )
	+ r^4 * ( -17363/5322240 )
	+ r^5 * ( 63433/25546752 )
	+ r^6 * ( 178045925/31882346496 )
	+ r^7 * ( 359153440267/65039986851840 )
	+ r^8 * ( 11561502304271/3489204000522240 )
	+ r^9 * ( 674942015571539/1423595232213073920 )
	+ r^10 * ( -2204597341452613735/1257319309090586886144 )
	+ r^11 * ( -24479997952787911277/8875195122992378019840 )
	+ r^12 * ( -212360418781634181613/82862233642583300505600 );

fc = 
	+ r^1 * ( -309/40 + (99*ln(1 + sqrt2)*sqrt2)/16 )
	+ r^2 * ( -402961/10080 + (6143*ln(1 + sqrt2)*sqrt2)/192 )
	+ r^3 * ( -98061227/725760 + (498485*ln(1 + sqrt2)*sqrt2)/4608 )
	+ r^4 * ( -1754332991/4790016 + (16223303*ln(1 + sqrt2)*sqrt2)/55296 )
	+ r^5 * ( -102836449204919/119558799360 + (1829642561*ln(1 + sqrt2)*sqrt2)/2654208 )
	+ r^6 * ( -5226658526666833/2869411184640 + (46510781993*ln(1 + sqrt2)*sqrt2)/31850496 )
	+ r^7 * ( -1192060682515446071/334491360952320 + (2184452647945*ln(1 + sqrt2)*sqrt2)/764411904 )
	+ r^8 * ( -6990372255621261123817/1067696424159805440 + (48164495762167*ln(1 + sqrt2)*sqrt2)/9172942848 )
	+ r^9 * ( -2342051934216651182000227/204997713438682644480 + (8069307564710009*ln(1 + sqrt2)*sqrt2)/880602513408 )
	+ r^10 * ( -2161165962418696955860352293/113158737818152819752960 + (161882289295126805*ln(1 + sqrt2)*sqrt2)/10567230160896 )
	+ r^11 * ( -836056976970885097363909146323/27158097076356676740710400 + (6262784703707000683*ln(1 + sqrt2)*sqrt2)/253613523861504 )
	+ r^12 * ( -1649773618688203770092319508111/34304964728029486409318400 + (117407033630991076081*ln(1 + sqrt2)*sqrt2)/3043362286338048 );

fdV = 
	+ r^1 * ( 1/15 )
	+ r^2 * ( -47/2520 )
	+ r^3 * ( -28753/362880 )
	+ r^4 * ( -9143131/95800320 )
	+ r^5 * ( -8035346639/119558799360 )
	+ r^6 * ( -231086418257/14347055923200 )
	+ r^7 * ( 362571077550833/11707197633331200 )
	+ r^8 * ( 15734134235391037/280972743199948800 )
	+ r^9 * ( 2769963061864254839/50174265526950297600 )
	+ r^10 * ( 4090680964364167928267/113158737818152819752960 )
	+ r^11 * ( 10454060996731006643135621/950533397672483685924864000 )
	+ r^12 * ( -220657049030204180551206851/22812801544139608462196736000 );

fdA = 
	+ r^2 * ( 1/126 )
	+ r^3 * ( 89/45360 )
	+ r^4 * ( -4747/684288 )
	+ r^5 * ( -99681853/7472424960 )
	+ r^6 * ( -47970335761/3586763980800 )
	+ r^7 * ( -10962597008227/1463399704166400 )
	+ r^8 * ( 875426406662009/1334620530199756800 )
	+ r^9 * ( 229082264824910773/32030892724794163200 )
	+ r^10 * ( 422102084637875706619/43049519822123355340800 )
	+ r^11 * ( 1019825465281672423300559/118816674709060460740608000 )
	+ r^12 * ( 28247490668301272252859263/5703200386034902115549184000 );

feV = 
	+ r^1 * ( -29/27 + (13*ln(1 + sqrt2)*sqrt2)/18 )
	+ r^2 * ( -66293/56700 + (677*ln(1 + sqrt2)*sqrt2)/1080 )
	+ r^3 * ( 11833841/9525600 - (252719*ln(1 + sqrt2)*sqrt2)/181440 )
	+ r^4 * ( 3033182531/359251200 - (2242787*ln(1 + sqrt2)*sqrt2)/311040 )
	+ r^5 * ( 404566132219891/17261301657600 - (22150734769*ln(1 + sqrt2)*sqrt2)/1149603840 )
	+ r^6 * ( 41519954309729113/828542479564800 - (561536527753*ln(1 + sqrt2)*sqrt2)/13795246080 )
	+ r^7 * ( 102593111948623915981/1098647327902924800 - (324857254547717*ln(1 + sqrt2)*sqrt2)/4304116776960 )
	+ r^8 * ( 10857707083288693706600831/68133712687227784396800 - (112815816057138043*ln(1 + sqrt2)*sqrt2)/878039822499840 )
	+ r^9 * ( 4536656722744515550179216277/17753698848786211248537600 - (47070945310585088201*ln(1 + sqrt2)*sqrt2)/228792090891386880 )
	+ r^10 * ( 2332060305566760000547198528237/5965242813192166979508633600 - (6043649672133664273619*ln(1 + sqrt2)*sqrt2)/19218535634876497920 )
	+ r^11 * ( 872967768916373877807518936420743/1514694455125755039436832243712 - (982997716868259267676255*ln(1 + sqrt2)*sqrt2)/2121726334090365370368 )
	+ r^12 * ( 74915267197903700151187424265274593503/90881667307545302366209934622720000 - (421592679167601991980605557*ln(1 + sqrt2)*sqrt2)/636517900227109611110400 );

feA = 
	+ r^2 * ( -1873/945 + (14*ln(1 + sqrt2)*sqrt2)/9 )
	+ r^3 * ( -90007/12600 + (1529*ln(1 + sqrt2)*sqrt2)/270 )
	+ r^4 * ( -271064597/15523200 + (631471*ln(1 + sqrt2)*sqrt2)/45360 )
	+ r^5 * ( -1551532463209/43589145600 + (15493963*ln(1 + sqrt2)*sqrt2)/544320 )
	+ r^6 * ( -3000145476527347/46030137753600 + (15003688757*ln(1 + sqrt2)*sqrt2)/287400960 )
	+ r^7 * ( -1084293012389299693/9765754025803776 + (798034761715*ln(1 + sqrt2)*sqrt2)/8966909952 )
	+ r^8 * ( -39923416395941667438769/222659191788326092800 + (154703445853837*ln(1 + sqrt2)*sqrt2)/1076029194240 )
	+ r^9 * ( -25218700443643709324075629/90844950249637045862400 + (48869179805343101*ln(1 + sqrt2)*sqrt2)/219509955624960 )
	+ r^10 * ( -166524517533802067868459934211/401171300302397194528358400 + (7015676537282251009*ln(1 + sqrt2)*sqrt2)/21072955739996160 )
	+ r^11 * ( -9108659090276350274464564801/15114774265710412352716800 + (9402344994998769463*ln(1 + sqrt2)*sqrt2)/19451959144611840 )
	+ r^12 * ( -172244329806691831727158771496784833/201959260683434005258244299161600 + (362869000064908804373903*ln(1 + sqrt2)*sqrt2)/530431583522591342592 );

ff = 
	+ r^2 * ( -464/315 + (7*ln(1 + sqrt2)*sqrt2)/6 )
	+ r^3 * ( -15223/3240 + (269*ln(1 + sqrt2)*sqrt2)/72 )
	+ r^4 * ( -138229061/11975040 + (15925*ln(1 + sqrt2)*sqrt2)/1728 )
	+ r^5 * ( -95576559781/3736212480 + (424561*ln(1 + sqrt2)*sqrt2)/20736 )
	+ r^6 * ( -13064505266719/256197427200 + (203365097*ln(1 + sqrt2)*sqrt2)/4976640 )
	+ r^7 * ( -13544247045181319/146339970416640 + (886340851*ln(1 + sqrt2)*sqrt2)/11943936 )
	+ r^8 * ( -14950572170728838473/95330037871411200 + (180271734037*ln(1 + sqrt2)*sqrt2)/1433272320 )
	+ r^9 * ( -28225377828253966496093/112108124536779571200 + (24312724429963*ln(1 + sqrt2)*sqrt2)/120394874880 )
	+ r^10 * ( -191061464766084266533661467/495069477954418586419200 + (3577967188156607*ln(1 + sqrt2)*sqrt2)/11557907988480 )
	+ r^11 * ( -33855019000571812265897739121/59408337354530230370304000 + (63402004017095837*ln(1 + sqrt2)*sqrt2)/138694895861760 )
	+ r^12 * ( -465796146806445721116541565717/570320038603490211554918400 + (2180859885332945713*ln(1 + sqrt2)*sqrt2)/3328677500682240 );

fg = 
	+ ( -17/48 + (9*ln(1 + sqrt2)*sqrt2)/32 )
	+ r^1 * ( -8003/2880 + (285*ln(1 + sqrt2)*sqrt2)/128 )
	+ r^2 * ( -25394441/2419200 + (43007*ln(1 + sqrt2)*sqrt2)/5120 )
	+ r^3 * ( -6096729157/203212800 + (31018627*ln(1 + sqrt2)*sqrt2)/1290240 )
	+ r^4 * ( -978190699813/13412044800 + (3619440379*ln(1 + sqrt2)*sqrt2)/61931520 )
	+ r^5 * ( -237773441825197/1503024906240 + (29624485345*ln(1 + sqrt2)*sqrt2)/233570304 )
	+ r^6 * ( -14490749827892824729/45956489533194240 + (128967480138605*ln(1 + sqrt2)*sqrt2)/510117543936 )
	+ r^7 * ( -55115817222996907259969/93751238647716249600 + (14430781828761973*ln(1 + sqrt2)*sqrt2)/30607052636160 )
	+ r^8 * ( -464653927117216117852181731/447236678152059302707200 + (3201683473689693241*ln(1 + sqrt2)*sqrt2)/3842362300170240 )
	+ r^9 * ( -931183032727587486431830342579/530243805617081509289656320 + (3208503247800479413781*ln(1 + sqrt2)*sqrt2)/2277752371540918272 )
	+ r^10 * ( -440524379179254239171406297937879/154049779316120522698889625600 + (32998139459009815513019*ln(1 + sqrt2)*sqrt2)/14385804451837378560 )
	+ r^11 * ( -1040832432773103219693445046465768809/230810583638210291723707770470400 + (272893445098311793077849463*ln(1 + sqrt2)*sqrt2)/75439158545435213168640 )
	+ r^12 * ( -26819165316131647148076047557410740077769/3877617805121932900958290543902720000 + (100453458894523806835536525833*ln(1 + sqrt2)*sqrt2)/18105398050904451160473600 );

fhV = 
	+ r^1 * ( -13/30 + (ln(1 + sqrt2)*sqrt2)/4 )
	+ r^2 * ( -709/5400 + (67*ln(1 + sqrt2)*sqrt2)/720 )
	+ r^3 * ( 5050267/10584000 - (328469*ln(1 + sqrt2)*sqrt2)/604800 )
	+ r^4 * ( 24413777923/8382528000 - (16231151*ln(1 + sqrt2)*sqrt2)/7257600 )
	+ r^5 * ( 1311678398360587/201381852672000 - (149844423901*ln(1 + sqrt2)*sqrt2)/26824089600 )
	+ r^6 * ( 3697358614939156169/251324552134656000 - (47601500601049*ln(1 + sqrt2)*sqrt2)/4184557977600 )
	+ r^7 * ( 2489312893040030298209/102540417270939648000 - (2068424685235697*ln(1 + sqrt2)*sqrt2)/100429391462400 )
	+ r^8 * ( 1464673184510960177902399/32444625089156087808000 - (14418062012467063*ln(1 + sqrt2)*sqrt2)/418114201190400 )
	+ r^9 * ( 1006097355596905896545983780013/15948739465826279771602944000 - (4485211380015492690173*ln(1 + sqrt2)*sqrt2)/82212624660305018880 )
	+ r^10 * ( 3947316280909465753767688391237813/35214816740544425735699300352000 - (407670156929944367658181*ln(1 + sqrt2)*sqrt2)/4932757479618301132800 )
	+ r^11 * ( 1443300596768509243225411715747584633/10987022823049860829538181709824000 - (186109365117756258314977031*ln(1 + sqrt2)*sqrt2)/1539020333640909953433600 )
	+ r^12 * ( 15364301524581379551050109708338888905813/60648365983235231779050763038228480000 - (73038861717389416581398584987*ln(1 + sqrt2)*sqrt2)/424769612084891147147673600 );

fhA = 
	+ r^2 * ( 2419/3150 - (3*ln(1 + sqrt2)*sqrt2)/5 )
	+ r^3 * ( 17718901/7938000 - (1249*ln(1 + sqrt2)*sqrt2)/700 )
	+ r^4 * ( 21375966023/4191264000 - (204283*ln(1 + sqrt2)*sqrt2)/50400 )
	+ r^5 * ( 142464641668301/14384418048000 - (52913621*ln(1 + sqrt2)*sqrt2)/6652800 )
	+ r^6 * ( 2242247763128349211/125662276067328000 - (413949937523*ln(1 + sqrt2)*sqrt2)/29059430400 )
	+ r^7 * ( 1524505746931194724933/51270208635469824000 - (8341116028901*ln(1 + sqrt2)*sqrt2)/348713164800 )
	+ r^8 * ( 38043642807243443289005237/794893314684324151296000 - (5439222708561767*ln(1 + sqrt2)*sqrt2)/142274971238400 )
	+ r^9 * ( 290622148150379885891383070357/3987184866456569942900736000 - (20950945759146371791*ln(1 + sqrt2)*sqrt2)/356825627865907200 )
	+ r^10 * ( 113242271494264611968850726607271/1035729904133659580461744128000 - (175752126215084454403*ln(1 + sqrt2)*sqrt2)/2015015310301593600 )
	+ r^11 * ( 19700666988458514077015782845353275999/126350762465073399539689089662976000 - (15478298016033609188695603*ln(1 + sqrt2)*sqrt2)/122907873867156003225600 )
	+ r^12 * ( 6768861049539078534985477258371266061911/30324182991617615889525381519114240000 - (523299123459982989354182879*ln(1 + sqrt2)*sqrt2)/2949788972811744077414400 );

fi = 
	+ r^2 * ( -164/315 + (5*ln(1 + sqrt2)*sqrt2)/12 )
	+ r^3 * ( -322883/226800 + (91*ln(1 + sqrt2)*sqrt2)/80 )
	+ r^4 * ( -2765864221/838252800 + (35461*ln(1 + sqrt2)*sqrt2)/13440 )
	+ r^5 * ( -1889754147929/261534873600 + (186605*ln(1 + sqrt2)*sqrt2)/32256 )
	+ r^6 * ( -1505422618610719/106223394816000 + (1611857809*ln(1 + sqrt2)*sqrt2)/141926400 )
	+ r^7 * ( -184654867562669213161/7324315519352832000 + (447531313483*ln(1 + sqrt2)*sqrt2)/22140518400 )
	+ r^8 * ( -8035006738734565093619/190850735818565222400 + (512608254643*ln(1 + sqrt2)*sqrt2)/15182069760 )
	+ r^9 * ( -1275880024452850389950276191/19077439552423779631104000 + (40704265353329143*ln(1 + sqrt2)*sqrt2)/758799846604800 )
	+ r^10 * ( -6501376899547430991087194694983/64026939528262592246726000640 + (4509302930302510889*ln(1 + sqrt2)*sqrt2)/55362036808286208 )
	+ r^11 * ( -5716612735948227870579659669311861/38416163716957555348035600384000 + (1982575424242161201539*ln(1 + sqrt2)*sqrt2)/16608611042485862400 )
	+ r^12 * ( -8997507503831066620465111307357735759/42411444743521141104231302823936000 + (1560249959814636442820057*ln(1 + sqrt2)*sqrt2)/9167953295452196044800 );

fj = 
	+ r^1 * ( -1957/360 + (209*ln(1 + sqrt2)*sqrt2)/48 )
	+ r^2 * ( -3813503/151200 + (58129*ln(1 + sqrt2)*sqrt2)/2880 )
	+ r^3 * ( -684719219/8467200 + (31332341*ln(1 + sqrt2)*sqrt2)/483840 )
	+ r^4 * ( -2369263117/11176704 + (197210371*ln(1 + sqrt2)*sqrt2)/1161216 )
	+ r^5 * ( -7457702942271493/15343379251200 + (1194294716827*ln(1 + sqrt2)*sqrt2)/3065610240 )
	+ r^6 * ( -4838829075128858807/4787134326374400 + (387557611804351*ln(1 + sqrt2)*sqrt2)/478235197440 )
	+ r^7 * ( -1523067218142153194171/781260322064302080 + (17943050111825639*ln(1 + sqrt2)*sqrt2)/11477644738560 )
	+ r^8 * ( -21441699619859791056235523/6056330016642469724160 + (6648266926056007969*ln(1 + sqrt2)*sqrt2)/2341439526666240 )
	+ r^9 * ( -676035366044554483144162050847/110467459503558647768678400 + (2994754427145138856067*ln(1 + sqrt2)*sqrt2)/610112242377031680 )
	+ r^10 * ( -664822109067161932078861464451/65497355151411786861772800 + (4392275144081746642663*ln(1 + sqrt2)*sqrt2)/539467666943901696 )
	+ r^11 * ( -497373655479281062201060633184463371/30599887982338485645188530176000 + (6706412565094135058109167*ln(1 + sqrt2)*sqrt2)/514357899173421907968 )
	+ r^12 * ( -1019937152544403632591070665270944977747/40391852136686801051648859832320000 + (34382234646585881494236063631*ln(1 + sqrt2)*sqrt2)/1697381067272292296294400 );


